A Detailed Analysis of the Dust Formation Zone of IRC+10216 Derived from Mid-IR Bands of C2H2 and HCN

A spectral survey of IRC+10216 has been carried out in the range 11 to 14 um with a spectral resolution of about 4 km s^-1. We have identified a forest of lines in six bands of C2H2 involving the vibrational states from the ground to 3nu5 and in two bands of HCN, involving the vibrational states from the ground up to 2nu2. Some of these transitions are observed also in H13CCH and H13CN. We have estimated the kinetic, vibrational, and rotational temperatures, and the abundances and column densities of C2H2 and HCN between 1 and 300 R* (1.5E16 cm) by fitting about 300 of these ro-vibrational lines. The envelope can be divided into three regions with approximate boundaries at 0.019 arcsec (the stellar photosphere), 0.1 arcsec (the inner dust formation zone), and 0.4 arcsec (outer dust formation zone). Most of the lines might require a large microturbulence broadening. The derived abundances of C2H2 and HCN increase by factors of 10 and 4, respectively, from the innermost envelope outwards. The derived column densities for both C2H2 and HCN are 1.6E19 cm^-2. Vibrational states up to 3000 K above ground are populated, suggesting pumping by near-infrared radiation from the star and innermost envelope. Low rotational levels can be considered under LTE while those with J>20-30 are not thermalized. A few lines require special analysis to deal with effects like overlap with lines of other molecules.

==> datafile8.txt <==
Title: A Detailed Analysis of the Dust Formation Zone of IRC+10216 Derived from 
       Mid-IR Bands of C$_2$H$_2$ and HCN
Authors: J. P. Fonfr\'{\i}a, J. Cernicharo, M. J. Richter and J. H. Lacy
Table: Spectroscopic Data of Modeled Lines
=====================================================================================
Byte-by-byte Description of file: datafile8.txt
-------------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
-------------------------------------------------------------------------------------
   1-  6 A6     ---     Mol.    Molecular species
   9- 28 A22    ---     Trans.  Observed transition for the molecule in column 1 (1)
  31- 40 F10.6  cm-1    Freq.   Frequency of the transition (2)
  43- 51 E9.3   D2      R2      Dipole moment of the transition (2)
  54- 62 A9     cm-1    Elow    Energy of the lower ro-vibrational level (2)
  65- 71 F7.3   ---     Sul     Line strength of the transition (Hoeln-London factor)
  74- 76 I3     ---     gup     Degeneracy of the upper level
  79- 81 I3     ---     glow    Degeneracy of the lower level
-------------------------------------------------------------------------------------
Note (1):   The transitions labels has to be read as follows: the numbers in square
            brackets are v4 and v5 for C2H2 and H13CCH and v2 for HCN and H13CN.
            The number out of the brackets is the total vibrational angular 
            momentum. The letter e or f indicate the parity of the level. The letter
            R is the branch. The number at the right side of the branch is the
            rotational number J of the lower level and the letter e or f close to
            the number J is the parity of the transition. See Appendixes A and B
            for more information about the notation of these molecules.
Note (2):   See the text for references.
-------------------------------------------------------------------------------------
HCN      [2]2 ->  [1]1 R  3f  726.423637  7.460E-02   729.8054   37.500    9    7
HCN      [2]0 ->  [1]1 R  8e  726.700075  3.740E-02   818.3829   40.000   19   17
H13CCH  [01]1 -> [00]0 R  1e  732.820280  8.744E-02     2.2969   15.000    5    3
H13CCH  [11]0 -> [10]1 R  7e  734.177200  5.118E-02   671.4353   35.000   17   15
H13CCH  [01]1 -> [00]0 R  2e  735.115630  6.995E-02     6.8907   20.000    7    5
HCN      [2]2 ->  [1]1 R  6f  735.315339  7.480E-02   774.3662   51.429   15   13
C2H2    [11]0 -> [10]1 R  7e  735.543410  5.118E-02   677.5067   35.000   51   45
HCN      [1]1 ->  [0]0 R  7e  735.611573  3.740E-02    82.7713   45.000   17   15
H13CCH  [01]1 -> [00]0 R  3e  737.410380  6.247E-02    13.7813   25.000    9    7
C2H2    [11]0 -> [10]1 R  8e  737.980170  5.176E-02   696.3085   40.000   19   17
HCN      [2]2 ->  [1]1 R  7f  738.276307  7.480E-02   795.1594   56.250   17   15
HCN      [2]2 ->  [1]1 R  7e  738.714543  7.480E-02   794.7403   56.250   17   15
H13CCH  [01]1 -> [00]0 R  4e  739.704500  5.830E-02    22.9686   30.000   11    9
C2H2    [02]2 -> [01]1 R  4f  740.938710  1.893E-01   752.7763   42.000   11    9
H13CCH  [11]1 -> [10]1 R  5f  741.689000  4.936E-02   641.7654   25.000   13   11
H13CCH  [01]1 -> [00]0 R  5e  741.997940  5.565E-02    34.4524   35.000   13   11
C2H2    [11]2 -> [10]1 R  4f  742.891790  9.692E-02   635.3042   42.000   33   27
C2H2    [01]1 -> [00]0 R  5e  743.263890  9.731E-02    35.2979   35.000   39   33
C2H2    [02]2 -> [01]1 R  5f  743.295810  1.896E-01   764.5869   46.667   39   33
HCN      [2]2 ->  [1]1 R  9f  744.193397  7.500E-02   845.6521   66.000   21   19
H13CCH  [11]2 -> [10]1 R  5e  744.232720  9.409E-02    641.614   46.667   13   11
H13CCH  [01]1 -> [00]0 R  6e  744.290680  5.382E-02    48.2326   40.000   15   13
HCN      [2]2 ->  [1]1 R  9e  744.911805  7.500E-02   844.9789   66.000   21   19
C2H2    [01]1 -> [00]0 R  6e  745.613490  9.723E-02    49.4163   40.000   15   13
C2H2    [02]2 -> [01]1 R  6f  745.651890  1.899E-01   778.7591   51.429   15   13
H13CCH  [11]0 -> [10]1 R 12e  746.130140  5.480E-02   786.1099   60.000   27   25
H13CCH  [01]1 -> [00]0 R  7e  746.582670  5.248E-02    64.3089   45.000   17   15
H13CCH  [02]2 -> [01]1 R  7e  746.937260  1.771E-01   792.5233   56.250   17   15
C2H2    [11]2 -> [10]1 R  6f  747.594040  9.782E-02   661.2740   51.429   45   39
C2H2    [11]1 -> [10]1 R  7f  747.708480  4.902E-02   677.7995   35.000   17   15
C2H2    [01]1 -> [00]0 R  7e  747.962390  9.718E-02    65.8871   45.000   51   45
C2H2    [02]2 -> [01]1 R  7f  748.006940  1.903E-01   795.2928   56.250   51   45
H13CCH  [11]2 -> [10]1 R  7f  748.663660  9.839E-02   671.7163   56.250   17   15
H13CCH  [01]1 -> [00]0 R  8e  748.873870  5.145E-02    82.6810   50.000   19   17
H13CCH  [11]2 -> [10]1 R  7e  748.952560  9.262E-02   671.4353   56.250   17   15
H13CN    [1]1 ->  [0]0 R 14e  749.026311  3.750E-02   310.2983   80.000   31   29
C2H2    [11]2 -> [10]1 R  7f  749.942640  9.839E-02   677.7995   56.250   17   15
HCN      [2]2 ->  [1]1 R 11f  750.103528  7.500E-02   908.0159   75.833   25   23
C2H2    [11]2 -> [10]1 R  7e  750.244020  9.262E-02   677.5067   56.250   51   45
H13CCH  [11]1 -> [10]1 R  9f  750.865740  4.863E-02   710.8797   45.000   21   19
C2H2    [02]0 -> [01]1 R 12e  751.313480  1.126E-01   912.6394   60.000   81   75
HCN      [2]0 ->  [1]1 R 16e  751.652800  3.740E-02  1113.7882   80.000   35   33
H13CN    [1]1 ->  [0]0 R 15e  751.884572  3.750E-02   354.6057   85.000   33   31
H13CCH  [02]0 -> [01]1 R 13e  752.005930  1.151E-01   937.1520   65.000   29   27
C2H2    [11]2 -> [10]1 R  8f  752.289520  9.903E-02   696.6849   61.111   57   51
HCN      [1]1 ->  [0]0 R 13e  753.297564  3.750E-02   268.9400   75.000   29   27
H13CCH  [11]0 -> [10]1 R 15e  753.374740  5.789E-02   882.4123   75.000   33   31
H13CCH  [01]1 -> [00]0 R 10e  753.453750  4.997E-02   126.3117   60.000   23   21
C2H2    [11]2 -> [10]1 R  9f  754.634640  9.975E-02   717.9300   66.000   21   19
C2H2    [11]1 -> [10]1 R 10f  754.757620  4.841E-02   741.5344   50.000   69   63
HCN      [2]0 ->  [1]1 R 17e  754.790332  3.740E-02  1163.9837   85.000   37   35
C2H2    [11]0 -> [10]1 R 15e  755.233240  5.789E-02   893.6768   75.000   99   93
H13CCH  [11]2 -> [10]1 R 10f  755.526450  1.005E-01   733.9152   70.909   23   21
C2H2    [02]2 -> [01]1 R 10e  755.623530  1.672E-01   858.5430   70.909   69   63
H13CCH  [11]0 -> [10]1 R 16e  755.798370  5.909E-02   919.0931   80.000   35   33
HCN      [2]2 ->  [1]1 R 13f  756.006099  7.500E-02   982.2446   85.714   29   27
C2H2    [01]1 -> [00]0 R 11e  757.350350  9.712E-02   155.2890   65.000   75   69
C2H2    [02]2 -> [01]1 R 11f  757.415870  1.925E-01   885.0355   75.833   75   69
HCN      [2]2 ->  [1]1 R 13e  757.531385  7.500E-02   980.8848   85.714   29   27
C2H2    [11]2 -> [10]1 R 10e  757.582090  8.966E-02   740.9594   70.909   23   21
HCN      [2]0 ->  [1]1 R 18e  757.927636  3.740E-02  1217.1246   90.000   39   37
H13CCH  [01]1 -> [00]0 R 12e  758.030030  4.898E-02   179.1218   70.000   27   25
HCN      [2]2 ->  [1]1 R 14f  758.954362  7.500E-02  1023.8061   90.667   31   29
C2H2    [11]2 -> [10]1 R 11f  759.319460  1.014E-01   767.4976   75.833   25   23
C2H2    [11]1 -> [10]1 R 12f  759.449930  4.794E-02   795.8193   60.000   81   75
C2H2    [02]2 -> [01]1 R 12f  759.765080  1.932E-01   913.3714   80.769   27   25
C2H2    [11]2 -> [10]1 R 11e  760.050140  8.849E-02   766.8078   75.833   75   69
H13CCH  [11]2 -> [10]1 R 12f  760.092310  1.024E-01   786.8921   80.769   27   25
C2H2    [11]0 -> [10]1 R 17e  760.208000  6.037E-02   971.1890   85.000  111  105
H13CN    [1]1 ->  [0]0 R 18e  760.447257  3.740E-02   505.2116  100.000   39   37
C2H2    [02]2 -> [01]1 R 12e  760.576640  1.590E-01   912.6394   80.769   81   75
H13CCH  [11]2 -> [10]1 R 12e  760.925440  8.721E-02   786.1099   80.769   27   25
C2H2    [02]0 -> [01]1 R 16e  761.148700  1.237E-01  1049.0256   80.000  105   99
H13CCH  [02]2 -> [01]1 R 13e  761.346720  1.545E-01   937.1520   85.714   29   27
C2H2    [11]1 -> [10]1 R 13f  761.793800  4.768E-02   826.4989   65.000   29   27
HCN      [2]2 ->  [1]1 R 15f  761.900507  7.500E-02  1068.3310   95.625   33   31
C2H2    [02]2 -> [01]1 R 13f  762.113020  1.939E-01   944.0663   85.714   87   81
C2H2    [11]2 -> [10]1 R 12e  762.529900  8.721E-02   795.0042   80.769   27   25
H13CCH  [01]1 -> [00]0 R 14e  762.602390  4.826E-02   241.1079   80.000   31   29
C2H2    [11]0 -> [10]1 R 18e  762.699590  6.174E-02  1013.4624   90.000   39   37
HCN      [2]2 ->  [1]1 R 15e  763.969087  7.500E-02  1066.5391   95.625   33   31
C2H2    [11]2 -> [10]1 R 13f  763.996860  1.034E-01   826.4989   85.714   29   27
C2H2    [11]1 -> [10]1 R 14f  764.136080  4.742E-02   859.5360   70.000   93   87
HCN      [2]0 ->  [1]1 R 20e  764.196502  3.740E-02  1332.2371  100.000   43   41
C2H2    [02]2 -> [01]1 R 14f  764.459630  1.947E-01   977.1199   90.667   31   29
H13CCH  [11]2 -> [10]1 R 14f  764.650440  1.046E-01   849.0737   90.667   31   29
HCN      [2]2 ->  [1]1 R 16f  764.844460  7.480E-02  1115.8183  100.588   35   33
H13CCH  [01]1 -> [00]0 R 15e  764.887000  4.797E-02   275.5406   85.000   33   31
C2H2    [11]0 -> [10]1 R 19e  765.193000  6.320E-02  1058.0797   95.000  123  117
H13CCH  [11]0 -> [10]1 R 20e  765.519380  6.475E-02  1088.6999  100.000   43   41
C2H2    [02]2 -> [01]1 R 14e  765.582650  1.498E-01   976.1350   90.667   93   87
H13CCH  [11]2 -> [10]1 R 14e  765.791740  8.440E-02   848.0211   90.667   31   29
C2H2    [02]0 -> [01]1 R 18e  766.072360  1.306E-01  1131.3064   90.000  117  111
H13CCH  [02]0 -> [01]1 R 19e  766.405960  1.344E-01  1164.3257   95.000   41   39
C2H2    [01]1 -> [00]0 R 15e  766.724090  9.733E-02   282.3015   85.000   99   93
C2H2    [02]2 -> [01]1 R 15f  766.804870  1.955E-01  1012.5316   95.625   99   93
H13CCH  [11]1 -> [10]1 R 16f  766.867410  4.684E-02   920.4559   80.000   35   33
H13CCH  [01]1 -> [00]0 R 16e  767.170520  4.771E-02   312.2658   90.000   35   33
HCN      [2]2 ->  [1]1 R 16e  767.223627  7.480E-02  1113.7882  100.588   35   33
HCN      [2]0 ->  [1]1 R 21e  767.325688  3.730E-02  1394.2061  105.000   45   43
C2H2    [11]2 -> [10]1 R 14e  767.526500  8.440E-02   858.4393   90.667   31   29
HCN      [2]2 ->  [1]1 R 17f  767.786142  7.480E-02  1166.2667  105.556   37   35
HCN      [1]1 ->  [0]0 R 18e  767.997835  3.740E-02   505.2117  100.000   39   37
C2H2    [02]2 -> [01]1 R 15e  768.107190  1.448E-01  1011.4062   95.625   33   31
C2H2    [02]0 -> [01]1 R 19e  768.532890  1.344E-01  1175.9664   95.000   41   39
C2H2    [11]2 -> [10]1 R 15f  768.666600  1.058E-01   894.9299   95.625   33   31
C2H2    [11]1 -> [10]1 R 16f  768.815640  4.684E-02   932.6802   80.000  105   99
C2H2    [01]1 -> [00]0 R 16e  769.065000  9.742E-02   319.9275   90.000   35   33
C2H2    [02]2 -> [01]1 R 16f  769.148700  1.964E-01  1050.3007  100.588   35   33
H13CCH  [11]2 -> [10]1 R 16f  769.200580  1.071E-01   920.4559  100.588   35   33
H13CCH  [01]1 -> [00]0 R 17e  769.452900  4.748E-02   351.2829   95.000   37   35
C2H2    [11]2 -> [10]1 R 15e  770.044380  8.286E-02   893.6768   95.625   99   93
C2H2    [11]0 -> [10]1 R 21e  770.182400  6.640E-02  1154.3430  105.000  135  129
H13CCH  [11]0 -> [10]1 R 22e  770.386000  6.814E-02  1187.2237  110.000   47   45
HCN      [2]2 ->  [1]1 R 17e  770.503415  7.480E-02  1163.9837  105.556   37   35
C2H2    [02]2 -> [01]1 R 16e  770.647030  1.395E-01  1049.0256  100.588  105   99
HCN      [2]2 ->  [1]1 R 18f  770.725479  7.480E-02  1219.6751  110.526   39   37
C2H2    [11]1 -> [10]1 R 17f  771.152810  4.653E-02   972.7860   85.000   37   35
H13CCH  [02]2 -> [01]1 R 17e  771.203200  1.341E-01  1079.4367  105.556   37   35
C2H2    [01]1 -> [00]0 R 17e  771.404820  9.754E-02   359.9016   95.000  111  105
C2H2    [02]2 -> [01]1 R 17f  771.491090  1.974E-01  1090.4267  105.556  111  105
H13CCH  [01]1 -> [00]0 R 18e  771.734110  4.730E-02   392.5911  100.000   39   37
C2H2    [11]2 -> [10]1 R 16e  772.576060  8.124E-02   931.2603  100.588   35   33
C2H2    [11]0 -> [10]1 R 22e  772.676910  6.814E-02  1205.9874  110.000   47   45
C2H2    [02]2 -> [01]1 R 17e  773.202870  1.341E-01  1088.9925  105.556   37   35
C2H2    [11]2 -> [10]1 R 17f  773.328440  1.084E-01   972.7860  105.556   37   35
C2H2    [02]0 -> [01]1 R 21e  773.447630  1.428E-01  1272.3220  105.000   45   43
C2H2    [11]1 -> [10]1 R 18f  773.488180  4.622E-02  1015.2468   90.000  117  111
HCN      [2]2 ->  [1]1 R 19f  773.662393  7.480E-02  1276.0421  115.500   41   39
C2H2    [01]1 -> [00]0 R 18e  773.743500  9.766E-02   402.2229  100.000   39   37
HCN      [2]2 ->  [1]1 R 18e  773.809521  7.480E-02  1217.1246  110.526   39   37
C2H2    [02]2 -> [01]1 R 18f  773.831990  1.984E-01  1132.9087  110.526   39   37
H13CCH  [01]1 -> [00]0 R 19e  774.014100  4.709E-02   436.1899  105.000   41   39
C2H2    [11]2 -> [10]1 R 17e  775.122110  7.953E-02   971.1890  105.556  111  105
C2H2    [11]0 -> [10]1 R 23e  775.170350  6.999E-02  1259.9725  115.000  147  141
C2H2    [11]2 -> [10]1 R 18f  775.656330  1.099E-01  1015.2468  110.526  117  111
C2H2    [02]2 -> [01]1 R 18e  775.775400  1.285E-01  1131.3064  110.526  117  111
C2H2    [11]1 -> [10]1 R 19f  775.821670  4.589E-02  1060.0618   95.000   41   39
C2H2    [02]0 -> [01]1 R 22e  775.900500  1.474E-01  1324.0159  110.000  141  135
H13CCH  [11]1 -> [10]1 R 20f  775.972700  4.554E-02  1090.8022  100.000   43   41
C2H2    [01]1 -> [00]0 R 19e  776.081010  9.781E-02   446.8909  105.000  123  117
C2H2    [02]2 -> [01]1 R 19f  776.171370  1.995E-01  1177.7463  115.500  123  117
H13CCH  [01]1 -> [00]0 R 20e  776.292830  4.694E-02   482.0785  110.000   43   41
HCN      [2]2 ->  [1]1 R 20f  776.596808  7.480E-02  1335.3664  120.476   43   41
HCN      [1]1 ->  [0]0 R 21e  776.796995  3.730E-02   682.3178  115.000   45   43
HCN      [2]2 ->  [1]1 R 19e  777.142978  7.480E-02  1273.2095  115.500   41   39
H13CN    [1]1 ->  [0]0 R 24e  777.511540  3.720E-02   885.8861  130.000   51   49
C2H2    [11]2 -> [10]1 R 18e  777.683150  7.775E-02  1013.4624  110.526   39   37
C2H2    [11]2 -> [10]1 R 19f  777.982170  1.115E-01  1060.0618  115.500   41   39
C2H2    [02]0 -> [01]1 R 23e  778.349580  1.523E-01  1378.0529  115.000   49   47
C2H2    [01]1 -> [00]0 R 20e  778.417300  9.797E-02   493.9047  110.000   43   41
C2H2    [02]2 -> [01]1 R 20f  778.509180  2.006E-01  1224.9384  120.476   43   41
HCN      [1]1 ->  [0]0 R 22e  779.726066  3.730E-02   747.2357  120.000   47   45
HCN      [2]0 ->  [1]1 R 25e  779.783778  3.710E-02  1671.4641  125.000   53   51
H13CCH  [11]0 -> [10]1 R 26e  780.105900  7.618E-02  1411.6796  130.000   55   53
C2H2    [11]0 -> [10]1 R 25e  780.151290  7.401E-02  1374.9612  125.000  159  153
C2H2    [11]2 -> [10]1 R 19e  780.259760  7.590E-02  1058.0797  115.500  123  117
H13CN    [1]1 ->  [0]0 R 25e  780.346760  3.710E-02   959.6155  135.000   53   51
C2H2    [11]1 -> [10]1 R 21f  780.482810  4.519E-02  1156.7513  105.000   45   43
C2H2    [01]1 -> [00]0 R 21e  780.752330  9.815E-02   543.2636  115.000  135  129
H13CCH  [02]2 -> [01]1 R 21e  781.307990  1.106E-01  1258.3719  125.455   45   43
HCN      [2]2 ->  [1]1 R 22f  782.457826  7.460E-02  1462.8810  130.435   47   45
H13CCH  [11]0 -> [10]1 R 27e  782.528800  7.847E-02  1473.4984  135.000   57   55
C2H2    [11]1 -> [10]1 R 22f  782.810330  4.482E-02  1208.6242  110.000  141  135
C2H2    [01]1 -> [00]0 R 22e  783.086060  9.835E-02   594.9668  120.000   47   45
H13CCH  [01]1 -> [00]0 R 23e  783.121130  4.653E-02   633.4756  125.000   49   47
C2H2    [02]2 -> [01]1 R 22f  783.179930  2.030E-01  1326.3835  130.435   47   45
C2H2    [02]0 -> [01]1 R 25e  783.234410  1.629E-01  1493.1520  125.000   53   51
C2H2    [02]2 -> [01]1 R 21e  783.599590  1.106E-01  1272.3220  125.455   45   43
C2H2    [11]2 -> [10]1 R 22f  784.947140  1.167E-01  1208.6242  130.435  141  135
HCN      [2]2 ->  [1]1 R 23f  785.384274  7.440E-02  1531.0682  135.417   49   47
C2H2    [01]1 -> [00]0 R 23e  785.418450  9.856E-02   649.0134  125.000  147  141
C2H2    [11]2 -> [10]1 R 21e  785.462210  7.198E-02  1154.3430  125.455  135  129
C2H2    [02]0 -> [01]1 R 26e  785.669360  1.687E-01  1554.2123  130.000  165  159
H13CCH  [11]2 -> [10]1 R 22e  785.793950  6.992E-02  1187.2237  130.435   47   45
HCN      [2]0 ->  [1]1 R 27e  785.966808  3.700E-02  1827.6993  135.000   57   55
C2H2    [02]2 -> [01]1 R 22e  786.245100  1.044E-01  1324.0159  130.435  141  135
C2H2    [11]2 -> [10]1 R 23f  787.264540  1.186E-01  1262.8480  135.417   49   47
HCN      [2]2 ->  [1]1 R 22e  787.316823  7.460E-02  1459.1148  130.435   47   45
C2H2    [11]1 -> [10]1 R 24f  787.458990  4.406E-02  1319.4218  120.000  153  147
H13CCH  [01]1 -> [00]0 R 25e  787.666320  4.629E-02   745.8414  135.000   53   51
C2H2    [01]1 -> [00]0 R 24e  787.749460  9.879E-02   705.4026  130.000   51   49
C2H2    [02]2 -> [01]1 R 24f  787.843930  2.057E-01  1437.2371  140.400   51   49
C2H2    [11]2 -> [10]1 R 22e  788.089250  6.992E-02  1205.9874  130.435   47   45
HCN      [2]2 ->  [1]1 R 24f  788.307912  7.440E-02  1602.2065  140.400   51   49
HCN      [1]1 ->  [0]0 R 25e  788.500181  3.710E-02   959.6158  135.000   53   51
HCN      [2]0 ->  [1]1 R 28e  789.044915  3.700E-02  1910.2120  140.000   59   57
C2H2    [11]2 -> [10]1 R 24f  789.579780  1.207E-01  1319.4218  140.400  153  147
C2H2    [11]1 -> [10]1 R 25f  789.779990  4.366E-02  1378.3447  125.000   53   51
H13CCH  [01]1 -> [00]0 R 26e  789.936700  4.621E-02   805.4519  140.000   55   53
C2H2    [01]1 -> [00]0 R 25e  790.079040  9.904E-02   764.1333  135.000  159  153
C2H2    [02]0 -> [01]1 R 28e  790.522900  1.813E-01  1683.3493  140.000  177  171
C2H2    [11]2 -> [10]1 R 23e  790.734280  6.780E-02  1259.9725  135.417  147  141
H13CCH  [11]2 -> [10]1 R 24e  790.951170  6.563E-02  1294.8860  140.400   51   49
H13CCH  [02]2 -> [01]1 R 25e  791.695640  8.538E-02  1473.9108  145.385   53   51
C2H2    [11]2 -> [10]1 R 25f  791.892850  1.228E-01  1378.3447  145.385   53   51
C2H2    [11]1 -> [10]1 R 26f  792.098690  4.325E-02  1439.6155  130.000  165  159
C2H2    [01]1 -> [00]0 R 26e  792.407150  9.931E-02   825.2046  140.000   55   53
C2H2    [02]2 -> [01]1 R 26f  792.500870  2.086E-01  1557.4917  150.370   55   53
C2H2    [11]0 -> [10]1 R 30e  792.541060  8.607E-02  1703.3269  150.000   63   61
C2H2    [02]0 -> [01]1 R 29e  792.941120  1.881E-01  1751.4239  145.000   61   59
C2H2    [11]2 -> [10]1 R 24e  793.397850  6.563E-02  1316.2974  140.400   51   49
C2H2    [11]2 -> [10]1 R 26f  794.203710  1.251E-01  1439.6155  150.370  165  159
HCN      [1]1 ->  [0]0 R 27e  794.337847  3.700E-02  1115.8742  145.000   57   55
C2H2    [11]1 -> [10]1 R 27f  794.415020  4.282E-02  1503.2334  135.000   57   55
H13CCH  [01]1 -> [00]0 R 28e  794.472820  4.601E-02   931.5235  150.000   59   57
H13CCH  [11]0 -> [10]1 R 32e  794.580410  8.607E-02  1816.7695  160.000   67   65
C2H2    [01]1 -> [00]0 R 27e  794.733750  9.959E-02   888.6156  145.000  171  165
C2H2    [02]2 -> [01]1 R 27f  794.826580  2.102E-01  1621.1418  155.357  171  165
C2H2    [11]0 -> [10]1 R 31e  795.004340  8.607E-02  1776.0017  155.000  195  189
C2H2    [02]0 -> [01]1 R 30e  795.353480  1.953E-01  1821.8343  150.000  189  183
H13CCH  [11]2 -> [10]1 R 26e  796.180130  6.114E-02  1411.6796  150.370   55   53
C2H2    [11]2 -> [10]1 R 27f  796.512370  1.274E-01  1503.2334  155.357   57   55
C2H2    [02]2 -> [01]1 R 26e  797.025820  7.899E-02  1554.2123  150.370  165  159
C2H2    [01]1 -> [00]0 R 28e  797.058800  9.989E-02   954.3651  150.000   59   57
HCN      [2]2 ->  [1]1 R 27f  797.061172  7.400E-02  1833.3098  155.357   57   55
C2H2    [02]2 -> [01]1 R 28f  797.150400  2.118E-01  1687.1391  160.345   59   57
HCN      [1]1 ->  [0]0 R 28e  797.252904  3.700E-02  1198.3994  150.000   59   57
C2H2    [02]0 -> [01]1 R 31e  797.759940  1.953E-01  1894.5794  155.000   65   63
HCN      [2]2 ->  [1]1 R 25e  797.766674  7.420E-02  1671.4641  145.385   53   51
HCN      [2]0 ->  [1]1 R 31e  798.222255  3.680E-02  2175.3074  155.000   65   63
C2H2    [11]2 -> [10]1 R 28f  798.818800  1.299E-01  1569.1971  160.345  177  171
H13CCH  [01]1 -> [00]0 R 30e  799.002480  4.588E-02  1066.7221  160.000   63   61
C2H2    [11]1 -> [10]1 R 29f  799.040280  4.195E-02  1637.5056  145.000   61   59
C2H2    [01]1 -> [00]0 R 29e  799.382250  1.002E-01  1022.4520  155.000  183  177
C2H2    [02]2 -> [01]1 R 27e  799.772000  7.263E-02  1617.6118  155.357   57   55
C2H2    [11]0 -> [10]1 R 33e  799.913310  8.607E-02  1928.3437  165.000  207  201
HCN      [2]2 ->  [1]1 R 28f  799.972777  7.400E-02  1916.2343  160.345   59   57
C2H2    [02]0 -> [01]1 R 32e  800.160490  1.953E-01  1969.6580  160.000  201  195
HCN      [1]1 ->  [0]0 R 29e  800.165331  3.690E-02  1283.8528  155.000   61   59
C2H2    [11]2 -> [10]1 R 29f  801.122990  1.324E-01  1637.5056  165.333   61   59
H13CCH  [01]1 -> [00]0 R 31e  801.264780  4.582E-02  1137.7413  165.000   65   63
HCN      [2]2 ->  [1]1 R 26e  801.313767  7.420E-02  1748.1160  150.370   55   53
C2H2    [11]1 -> [10]1 R 30f  801.349070  4.149E-02  1708.1577  150.000  189  183
C2H2    [11]2 -> [10]1 R 27e  801.504930  5.883E-02  1499.3012  155.357  171  165
C2H2    [01]1 -> [00]0 R 30e  801.704060  1.005E-01  1092.8753  160.000   63   61
C2H2    [02]2 -> [01]1 R 30f  801.792230  2.152E-01  1826.1706  170.323   63   61
C2H2    [11]0 -> [10]1 R 34e  802.358510  8.607E-02  2008.0082  170.000   71   69
C2H2    [02]2 -> [01]1 R 28e  802.538850  6.631E-02  1683.3493  160.345  177  171
C2H2    [02]0 -> [01]1 R 33e  802.555170  1.953E-01  2047.0688  165.000   69   67
HCN      [1]1 ->  [0]0 R 30e  803.075042  3.680E-02  1372.2324  160.000   63   61
C2H2    [11]2 -> [10]1 R 30f  803.424930  1.351E-01  1708.1577  170.323  189  183
H13CCH  [01]1 -> [00]0 R 32e  803.525360  4.575E-02  1211.0389  170.000   67   65
C2H2    [11]1 -> [10]1 R 31f  803.655210  4.149E-02  1781.1522  155.000   65   63
C2H2    [01]1 -> [00]0 R 31e  804.024200  1.009E-01  1165.6338  165.000  195  189
C2H2    [02]2 -> [01]1 R 31f  804.110150  2.152E-01  1899.2025  175.312  195  189
C2H2    [11]2 -> [10]1 R 28e  804.247540  5.648E-02  1564.9755  160.345   59   57
C2H2    [11]0 -> [10]1 R 35e  804.797290  8.607E-02  2090.0000  175.000  219  213
HCN      [2]2 ->  [1]1 R 27e  804.893250  7.400E-02  1827.6993  155.357   57   55
C2H2    [02]0 -> [01]1 R 34e  804.944020  1.953E-01  2126.8106  170.000  213  207
C2H2    [02]2 -> [01]1 R 29e  805.326390  6.008E-02  1751.4239  165.333   61   59
C2H2    [11]2 -> [10]1 R 31f  805.724600  1.351E-01  1781.1522  175.312   65   63
H13CCH  [01]1 -> [00]0 R 33e  805.784150  4.567E-02  1286.6138  175.000   69   67
HCN      [2]2 ->  [1]1 R 30f  805.786290  7.360E-02  2090.9061  170.323   63   61
C2H2    [01]1 -> [00]0 R 32e  806.342610  1.013E-01  1240.7262  170.000   67   65
C2H2    [02]2 -> [01]1 R 32f  806.426020  2.152E-01  1974.5767  180.303   67   65
C2H2    [11]2 -> [10]1 R 29e  807.010900  5.410E-02  1632.9844  165.333  183  177
C2H2    [11]0 -> [10]1 R 36e  807.229510  8.607E-02  2174.3178  180.000   75   73
C2H2    [02]0 -> [01]1 R 35e  807.327140  1.953E-01  2208.8820  175.000   73   71
C2H2    [02]2 -> [01]1 R 30e  808.134570  5.396E-02  1821.8343  170.323  189  183
C2H2    [11]1 -> [10]1 R 33f  808.259240  4.149E-02  1934.1634  165.000   69   67
HCN      [2]2 ->  [1]1 R 28e  808.505239  7.400E-02  1910.2120  160.345   59   57
C2H2    [01]1 -> [00]0 R 33e  808.659250  1.017E-01  1318.1514  175.000  207  201
C2H2    [02]2 -> [01]1 R 33f  808.739800  2.152E-01  2052.2921  185.294  207  201
HCN      [1]1 ->  [0]0 R 32e  808.885973  3.670E-02  1557.7614  170.000   67   65
C2H2    [11]0 -> [10]1 R 37e  809.655080  8.607E-02  2260.9600  185.000  231  225
C2H2    [02]0 -> [01]1 R 36e  809.704630  1.953E-01  2293.2817  180.000  225  219
C2H2    [11]2 -> [10]1 R 30e  809.795280  5.169E-02  1703.3269  170.323   63   61
H13CCH  [01]1 -> [00]0 R 35e  810.296260  4.559E-02  1444.5903  185.000   73   71
C2H2    [11]2 -> [10]1 R 33f  810.317120  1.351E-01  1934.1634  185.294   69   67
C2H2    [11]1 -> [10]1 R 34f  810.556980  4.149E-02  2014.1775  170.000  213  207
C2H2    [01]1 -> [00]0 R 34e  810.974090  1.021E-01  1397.9079  180.000   71   69
C2H2    [02]2 -> [01]1 R 34f  811.051460  2.152E-01  2132.3474  190.286   71   69
HCN      [2]2 ->  [1]1 R 32f  811.586336  7.340E-02  2277.3276  180.303   67   65
HCN      [1]1 ->  [0]0 R 33e  811.787019  3.660E-02  1654.9065  175.000   69   67
C2H2    [02]0 -> [01]1 R 37e  812.076580  1.953E-01  2380.0083  185.000   77   75
C2H2    [11]2 -> [10]1 R 34f  812.609940  1.351E-01  2014.1775  190.286  213  207
C2H2    [11]1 -> [10]1 R 35f  812.851770  4.149E-02  2096.5288  175.000   73   71
C2H2    [01]1 -> [00]0 R 35e  813.287070  1.025E-01  1479.9946  185.000  219  213
C2H2    [02]2 -> [01]1 R 32e  813.812470  5.396E-02  1969.6580  180.303  201  195
C2H2    [02]0 -> [01]1 R 38e  814.443120  1.953E-01  2469.0602  190.000  237  231
C2H2    [11]0 -> [10]1 R 39e  814.486150  8.607E-02  2441.2122  195.000  243  237
HCN      [1]1 ->  [0]0 R 34e  814.685003  3.650E-02  1754.9690  180.000   71   69
H13CCH  [01]1 -> [00]0 R 37e  814.800760  4.547E-02  1611.6605  195.000   77   75
C2H2    [11]2 -> [10]1 R 35f  814.900470  1.351E-01  2096.5288  195.278   73   71
C2H2    [11]1 -> [10]1 R 36f  815.143530  4.149E-02  2181.2159  180.000  225  219
C2H2    [11]2 -> [10]1 R 32e  815.427990  5.169E-02  1851.0077  180.303   67   65
C2H2    [01]1 -> [00]0 R 36e  815.598160  1.029E-01  1564.4101  190.000   75   73
C2H2    [02]2 -> [01]1 R 36f  815.668220  2.152E-01  2299.4719  200.270   75   73
HCN      [2]2 ->  [1]1 R 30e  815.826670  7.360E-02  2084.0182  170.323   63   61
C2H2    [02]0 -> [01]1 R 39e  816.804370  1.953E-01  2560.4361  195.000   81   79
C2H2    [11]0 -> [10]1 R 40e  816.891640  8.607E-02  2534.8191  200.000   83   81
H13CCH  [01]1 -> [00]0 R 38e  817.050070  4.542E-02  1698.6023  200.000   79   77
C2H2    [11]2 -> [10]1 R 36f  817.188700  1.351E-01  2181.2159  200.270  225  219
HCN      [1]1 ->  [0]0 R 35e  817.579835  3.650E-02  1857.9465  185.000   73   71
C2H2    [01]1 -> [00]0 R 37e  817.907310  1.034E-01  1651.1529  195.000  231  225
C2H2    [11]2 -> [10]1 R 33e  818.276610  5.169E-02  1928.3437  185.294  207  201
C2H2    [02]0 -> [01]1 R 40e  819.160450  1.953E-01  2654.1345  200.000  249  243
HCN      [2]0 ->  [1]1 R 38e  819.298874  3.620E-02  2895.9964  190.000   79   77
HCN      [2]2 ->  [1]1 R 31e  819.535842  7.360E-02  2175.3074  175.312   65   63
C2H2    [02]2 -> [01]1 R 34e  819.571270  5.396E-02  2126.8106  190.286  213  207
C2H2    [11]1 -> [10]1 R 38f  819.717650  4.149E-02  2357.5916  190.000  237  231
C2H2    [01]1 -> [00]0 R 38e  820.214470  1.039E-01  1740.2217  200.000   79   77
C2H2    [02]2 -> [01]1 R 38f  820.275980  2.152E-01  2475.9390  210.256   79   77
HCN      [1]1 ->  [0]0 R 36e  820.471428  3.640E-02  1963.8366  190.000   75   73
C2H2    [11]2 -> [10]1 R 34e  821.146860  5.169E-02  2008.0082  190.286   71   69
H13CCH  [01]1 -> [00]0 R 40e  821.542560  4.533E-02  1879.2926  210.000   83   81
C2H2    [11]2 -> [10]1 R 38f  821.758210  1.351E-01  2357.5916  210.256  237  231
C2H2    [11]1 -> [10]1 R 39f  821.999850  4.149E-02  2449.2772  195.000   81   79
C2H2    [01]1 -> [00]0 R 39e  822.519610  1.044E-01  1831.6148  205.000  243  237
HCN      [2]2 ->  [1]1 R 36f  823.143440  7.280E-02  2685.3458  200.270   75   73
HCN      [1]1 ->  [0]0 R 37e  823.359692  3.630E-02  2072.6367  195.000   77   75
C2H2    [11]2 -> [10]1 R 35e  824.038740  5.169E-02  2090.0000  195.278  219  213
C2H2    [11]1 -> [10]1 R 40f  824.278700  4.149E-02  2543.2926  200.000  249  243
C2H2    [01]1 -> [00]0 R 40e  824.822690  1.049E-01  1925.3310  210.000   83   81
C2H2    [02]2 -> [01]1 R 40f  824.874440  2.152E-01  2661.7367  220.244   83   81
HCN      [1]1 ->  [0]0 R 38e  826.244539  3.620E-02  2184.3444  200.000   79   77
C2H2    [11]2 -> [10]1 R 40f  826.318450  1.351E-01  2543.2926  220.244  249  243
C2H2    [11]2 -> [10]1 R 36e  826.952220  5.169E-02  2174.3178  200.270   75   73
C2H2    [02]2 -> [01]1 R 37e  828.357260  5.396E-02  2380.0083  205.263   77   75
HCN      [1]1 ->  [0]0 R 39e  829.125877  3.610E-02  2298.9570  205.000   81   79
HCN      [2]2 ->  [1]1 R 34e  830.853961  7.300E-02  2466.6935  190.286   71   69
C2H2    [02]2 -> [01]1 R 38e  831.324290  5.396E-02  2469.0602  210.256  237  231
HCN      [2]2 ->  [1]1 R 39f  831.771071  7.220E-02  3022.0591  215.250   81   79
HCN      [1]1 ->  [0]0 R 40e  832.003617  3.600E-02  2416.4717  210.000   83   81
C2H2    [11]2 -> [10]1 R 38e  832.843660  5.169E-02  2349.9253  210.256   79   77
C2H2    [02]2 -> [01]1 R 40e  837.314250  5.396E-02  2654.1345  220.244  249  243
C2H2    [11]2 -> [10]1 R 40e  838.820170  5.169E-02  2534.8191  220.244   83   81
HCN      [2]2 ->  [1]1 R 38e  846.374617  7.240E-02  2895.9964  210.256   79   77

